HyperCool: Reducing Encoding Cost in Overfitted Codecs with Hypernetworks

Overfitted image codecs like Cool-chic achieve strong compression by tailoring lightweight models to individual images, but their encoding is slow and computationally expensive. To accelerate encoding, Non-Overfitted (N-O) Cool-chic replaces the per-image optimization with a learned inference model, trading compression performance for encoding speed. We introduce HyperCool, a hypernetwork architecture that mitigates this trade-off. Building upon the N-O Cool-chic framework, HyperCool generates content-adaptive parameters for a Cool-chic decoder in a single forward pass, tailoring the decoder to the input image without requiring per-image fine-tuning. Our method achieves a 4.9% rate reduction over N-O Cool-chic with minimal computational overhead. Furthermore, the output of our hypernetwork provides a strong initialization for further optimization, reducing the number of steps needed to approach fully overfitted model performance. With fine-tuning, HEVC-level compression is achieved with 60.4% of the encoding cost of the fully overfitted Cool-chic. This work proposes a practical method to accelerate encoding in overfitted image codecs, improving their viability in scenarios with tight compute budgets.

==> data/main_figure/coolchic.tsv <==
itr	mac_pixel	bdrate
400	1716000	106.57
500	2145000	78.55
600	2574000	63.11
800	3432000	58.46
1000	4290000	32.24
1500	6435000	20.13
2000	8580000	10.61
3000	12870000	2.06
4000	17160000	-3.27
15000   64350000    -16.90

==> data/main_figure/hypernet.tsv <==
itr	mac_pixel	bdrate	training itr_label
27.636784	118561.8034	14.439376	0
222.208348	953273.8129	12.859091	200
422.208348	1811273.813	7.866014	400
622.208348	2669273.813	5.065297	600
1022.208348	4385273.813	2.512851	1000
1522.208348	6530273.81312   0.814648	1500
2522.2083475434038 10820273.810961202 -0.6190753950062194 2500
% 2022.208347543404 8675273.810961204 0.03309066296150545 2000
%2022.208347543404 8675273.810961204 0.03309066296150545 2000
%2522.2083475434038 10820273.810961202 -0.6190753950062194 2500
%3022.2083475434038 12965273.810961202 -1.1797380223931395 3000
%3            27.636784  14.948010       Hypernet finetuning      0
%1           222.208348  12.859091       Hypernet finetuning    200
%2           422.208348   7.866014       Hypernet finetuning    400
%3           622.208348   5.065297       Hypernet finetuning    600
%4           822.208348   3.561273       Hypernet finetuning    800
%5          1022.208348   2.512851       Hypernet finetuning   1000
%6          1522.208348   0.814648       Hypernet finetuning   1500


==> data/main_figure/no-cool-chic.tsv <==
itr	mac_pixel	bdrate	training itr_label
22.208348	95273.81292	19.338375	0
222.208348	953273.8129	17.116541	200
422.208348	1811273.813	10.381280	400
622.208348	2669273.813	6.884035	600
1022.208348	4385273.813	3.282720	1000
1522.208348 6530273.81304   1.587160    1500
%2            22.208348  19.338375  N-O Cool-chic finetuning      0
%8           222.208348  17.116541  N-O Cool-chic finetuning    200
%9           422.208348  10.381280  N-O Cool-chic finetuning    400
%10          622.208348   6.884035  N-O Cool-chic finetuning    600
%11          822.208348   4.703452  N-O Cool-chic finetuning    800
%12         1022.208348   3.282720  N-O Cool-chic finetuning   1000
%13         1522.208348   1.587160  N-O Cool-chic finetuning   1500


==> data/modulation_usage/clic20-pro-valid.tsv <==
bpp	usage_modulation_percents	MBytes
0.053958	21.95	0.616820412
0.17196     78.05	1.965759257
0.419816	82.92	4.799122983
0.673511	95.12	7.699235187
1.406575	97.56	16.07924998

==> data/modulation_usage/kodak.tsv <==
bpp	usage_modulation_percents	MBytes
0.06887	0.0	0.081242358
0.24398	25.00	0.287810519
0.60084	41.67	0.708779704
0.944631	79.16	1.11433207
1.752154	95.83	2.066924962
